Long-Lived Distributed Relative Localization of Robot Swarms

This paper studies the problem of having mobile robots in a multi-robot system maintain an estimate of the relative position and relative orientation of near-by robots in the environment. This problem is studied in the context of large swarms of simple robots which are capable of measuring only the distance to near-by robots. We present two distributed localization algorithms with different trade-offs between their computational complexity and their coordination requirements. The first algorithm does not require the robots to coordinate their motion. It relies on a non-linear least squares based strategy to allow robots to compute the relative pose of near-by robots. The second algorithm borrows tools from distributed computing theory to coordinate which robots must remain stationary and which robots are allowed to move. This coordination allows the robots to use standard trilateration techniques to compute the relative pose of near-by robots. Both algorithms are analyzed theoretically and validated through simulations.

==> figures/degenerate.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'degenerate.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{693.31469727bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.49307522)%
    \put(0,0){\includegraphics[width=\unitlength]{degenerate.pdf}}%
    \put(0.22791389,0.35483947){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_u^i$}}}%
    \put(0.21656503,0.25222568){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_u^{i+1}$}}}%
    \put(0.21282251,0.13445004){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_u^{i+2}$}}}%
    \put(0.36970364,0.31151322){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_w^i$}}}%
    \put(0.42849815,0.20584829){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_w^{i+1}$}}}%
    \put(0.14960764,0.29953718){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_w^i$}}}%
    \put(0.05922219,0.20584829){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_w^{i+1}$}}}%
    \put(0.48738228,0.1037213){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_w^{i+2}$}}}%
    \put(-0.00114937,0.1037213){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_w^{i+2}$}}}%
    \put(0.59148097,0.31010938){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_u^i$}}}%
    \put(0.559174,0.20225607){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_u^{i+1}$}}}%
    \put(0.65442905,0.11570866){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_u^{i+2}$}}}%
    \put(0.77106287,0.47892149){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_2^i$}}}%
    \put(0.77067721,0.35984063){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_2^{i+1}$}}}%
    \put(0.85163038,0.26955074){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_2^{i+2}$}}}%
    \put(0.82161889,0.21785364){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_2^i$}}}%
    \put(0.82123321,0.097944){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_2^{i+1}$}}}%
    \put(0.90550153,0.00516774){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_2^{i+2}$}}}%
  \end{picture}%
\endgroup%


==> figures/notriangulate.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'notriangulate.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{480bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.16666667)%
    \put(0,0){\includegraphics[width=\unitlength]{notriangulate.pdf}}%
  \end{picture}%
\endgroup%


==> figures/triangulate.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'triangulate.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{480bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.25833333)%
    \put(0,0){\includegraphics[width=\unitlength]{triangulate.pdf}}%
    \put(0.24944142,0.24872719){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_{u_i}$}}}%
    \put(0.25238899,0.15789273){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_{u_{i+1}}$}}}%
    \put(0.24944142,0.03161827){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_{u_{i+2}}$}}}%
    \put(0.61537933,0.24730639){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_{u_i}$}}}%
    \put(0.61877009,0.15647194){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_{u_{i+1}}$}}}%
    \put(0.73022125,0.02872378){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_{u_{i+2}}$}}}%
  \end{picture}%
\endgroup%

